Dynamic subtrees queries revisited: the Depth First Tour Tree

In the dynamic tree problem the goal is the maintenance of an arbitrary n-vertex forest, where the trees are subject to joining and splitting by, respectively, adding and removing edges. Depending on the application, information can be associated to nodes or edges (or both), and queries might require to combine values in path or (sub)trees. In this paper we present a novel data structure, called the Depth First Tour Tree, based on a linearization of a DFS visit of the tree. Despite the simplicity of the approach, similar to the ET-Trees (based on a Euler Tour), our data structure is able to answer queries related to both paths and (sub)trees. In particular, focusing on subtree computations, we show how to customize the data structure in order to answer queries for three distinct applications: impact of the removal of an articulation point from a graph, betweenness centrality and closeness centrality of a dynamic tree.

==> prefix_body_suffix.txt <==
Let us note that it is possible to uniquely decompose any sequence of parentheses in three contiguous (possibly empty) pieces, namely a \emph{prefix}, a \emph{body} and a \emph{suffix}. If the down-value of the sequence is (strictly) negative, then the prefix ends in leftmost minimal-depth parenthesis of the sequence, and the body ends in the rightmost minimal-depth parenthesis. If, on the contrary, the down-value of the sequence is 0, we can distinguish two separate cases: if the up-value is 0, then both the prefix and the suffix are empty, and the body coincides with the whole sequence; else, both the prefix and the body are empty, and the suffix coincides with the whole sequence.
In any case, notice that the body of a sequence is a balanced subsequence, made of zero or more \emph{subtrees}. As an example, consider these five sequences:
- )()((): the prefix is ), the body is () and the suffix is (()
- )()): the prefix is )()), both body and suffix are empty
- ))(: the prefix is )), the body is empty and the suffix is (
- ((): both the prefix and the body are empty, and the suffix is (()
- (()()): both the prefix and the suffix are empty, while the body is (()())

